Constraint-Aware Neural Networks for Riemann Problems

Neural networks are increasingly used in complex (data-driven) simulations as surrogates or for accelerating the computation of classical surrogates. In many applications physical constraints, such as mass or energy conservation, must be satisfied to obtain reliable results. However, standard machine learning algorithms are generally not tailored to respect such constraints. We propose two different strategies to generate constraint-aware neural networks. We test their performance in the context of front-capturing schemes for strongly nonlinear wave motion in compressible fluid flow. Precisely, in this context so-called Riemann problems have to be solved as surrogates. Their solution describes the local dynamics of the captured wave front in numerical simulations. Three model problems are considered: a cubic flux model problem, an isothermal two-phase flow model, and the Euler equations. We demonstrate that a decrease in the constraint deviation correlates with low discretization errors for all model problems, in addition to the structural advantage of fulfilling the constraint.

==> data/cubic_riemann_solution.csv <==
s,u
-1.000000000000e+01, 1.000000000000e+00
8.125000000000e-01, 1.000000000000e+00
8.125000000000e-01, -7.500000000000e-01
1.687500000000e+00, -7.500000000000e-01
1.690125000000e+00, -7.505831066578e-01
1.692750000000e+00, -7.511657606680e-01
1.695375000000e+00, -7.517479630834e-01
1.698000000000e+00, -7.523297149522e-01
1.700625000000e+00, -7.529110173188e-01
1.703250000000e+00, -7.534918712236e-01
1.705875000000e+00, -7.540722777029e-01
1.708500000000e+00, -7.546522377890e-01
1.711125000000e+00, -7.552317525104e-01
1.713750000000e+00, -7.558108228915e-01
1.716375000000e+00, -7.563894499529e-01
1.719000000000e+00, -7.569676347110e-01
1.721625000000e+00, -7.575453781788e-01
1.724250000000e+00, -7.581226813650e-01
1.726875000000e+00, -7.586995452747e-01
1.729500000000e+00, -7.592759709091e-01
1.732125000000e+00, -7.598519592658e-01
1.734750000000e+00, -7.604275113382e-01
1.737375000000e+00, -7.610026281164e-01
1.740000000000e+00, -7.615773105864e-01
1.742625000000e+00, -7.621515597307e-01
1.745250000000e+00, -7.627253765281e-01
1.747875000000e+00, -7.632987619537e-01
1.750500000000e+00, -7.638717169787e-01
1.753125000000e+00, -7.644442425710e-01
1.755750000000e+00, -7.650163396948e-01
1.758375000000e+00, -7.655880093105e-01
1.761000000000e+00, -7.661592523751e-01
1.763625000000e+00, -7.667300698421e-01
1.766250000000e+00, -7.673004626611e-01
1.768875000000e+00, -7.678704317787e-01
1.771500000000e+00, -7.684399781375e-01
1.774125000000e+00, -7.690091026769e-01
1.776750000000e+00, -7.695778063328e-01
1.779375000000e+00, -7.701460900375e-01
1.782000000000e+00, -7.707139547199e-01
1.784625000000e+00, -7.712814013056e-01
1.787250000000e+00, -7.718484307168e-01
1.789875000000e+00, -7.724150438721e-01
1.792500000000e+00, -7.729812416870e-01
1.795125000000e+00, -7.735470250735e-01
1.797750000000e+00, -7.741123949402e-01
1.800375000000e+00, -7.746773521925e-01
1.803000000000e+00, -7.752418977326e-01
1.805625000000e+00, -7.758060324591e-01
1.808250000000e+00, -7.763697572678e-01
1.810875000000e+00, -7.769330730507e-01
1.813500000000e+00, -7.774959806970e-01
1.816125000000e+00, -7.780584810925e-01
1.818750000000e+00, -7.786205751199e-01
1.821375000000e+00, -7.791822636585e-01
1.824000000000e+00, -7.797435475847e-01
1.826625000000e+00, -7.803044277716e-01
1.829250000000e+00, -7.808649050892e-01
1.831875000000e+00, -7.814249804044e-01
1.834500000000e+00, -7.819846545809e-01
1.837125000000e+00, -7.825439284794e-01
1.839750000000e+00, -7.831028029576e-01
1.842375000000e+00, -7.836612788699e-01
1.845000000000e+00, -7.842193570679e-01
1.847625000000e+00, -7.847770384001e-01
1.850250000000e+00, -7.853343237119e-01
1.852875000000e+00, -7.858912138458e-01
1.855500000000e+00, -7.864477096413e-01
1.858125000000e+00, -7.870038119349e-01
1.860750000000e+00, -7.875595215601e-01
1.863375000000e+00, -7.881148393477e-01
1.866000000000e+00, -7.886697661252e-01
1.868625000000e+00, -7.892243027175e-01
1.871250000000e+00, -7.897784499466e-01
1.873875000000e+00, -7.903322086313e-01
1.876500000000e+00, -7.908855795878e-01
1.879125000000e+00, -7.914385636295e-01
1.881750000000e+00, -7.919911615668e-01
1.884375000000e+00, -7.925433742074e-01
1.887000000000e+00, -7.930952023559e-01
1.889625000000e+00, -7.936466468146e-01
1.892250000000e+00, -7.941977083825e-01
1.894875000000e+00, -7.947483878562e-01
1.897500000000e+00, -7.952986860293e-01
1.900125000000e+00, -7.958486036929e-01
1.902750000000e+00, -7.963981416352e-01
1.905375000000e+00, -7.969473006416e-01
1.908000000000e+00, -7.974960814951e-01
1.910625000000e+00, -7.980444849756e-01
1.913250000000e+00, -7.985925118607e-01
1.915875000000e+00, -7.991401629251e-01
1.918500000000e+00, -7.996874389410e-01
1.921125000000e+00, -8.002343406778e-01
1.923750000000e+00, -8.007808689023e-01
1.926375000000e+00, -8.013270243789e-01
1.929000000000e+00, -8.018728078692e-01
1.931625000000e+00, -8.024182201321e-01
1.934250000000e+00, -8.029632619242e-01
1.936875000000e+00, -8.035079339994e-01
1.939500000000e+00, -8.040522371090e-01
1.942125000000e+00, -8.045961720018e-01
1.944750000000e+00, -8.051397394242e-01
1.947375000000e+00, -8.056829401197e-01
1.950000000000e+00, -8.062257748299e-01
1.952625000000e+00, -8.067682442932e-01
1.955250000000e+00, -8.073103492462e-01
1.957875000000e+00, -8.078520904225e-01
1.960500000000e+00, -8.083934685535e-01
1.963125000000e+00, -8.089344843682e-01
1.965750000000e+00, -8.094751385929e-01
1.968375000000e+00, -8.100154319518e-01
1.971000000000e+00, -8.105553651664e-01
1.973625000000e+00, -8.110949389560e-01
1.976250000000e+00, -8.116341540374e-01
1.978875000000e+00, -8.121730111251e-01
1.981500000000e+00, -8.127115109312e-01
1.984125000000e+00, -8.132496541653e-01
1.986750000000e+00, -8.137874415350e-01
1.989375000000e+00, -8.143248737451e-01
1.992000000000e+00, -8.148619514985e-01
1.994625000000e+00, -8.153986754956e-01
1.997250000000e+00, -8.159350464345e-01
1.999875000000e+00, -8.164710650109e-01
2.002500000000e+00, -8.170067319184e-01
2.005125000000e+00, -8.175420478483e-01
2.007750000000e+00, -8.180770134896e-01
2.010375000000e+00, -8.186116295289e-01
2.013000000000e+00, -8.191458966509e-01
2.015625000000e+00, -8.196798155378e-01
2.018250000000e+00, -8.202133868695e-01
2.020875000000e+00, -8.207466113241e-01
2.023500000000e+00, -8.212794895771e-01
2.026125000000e+00, -8.218120223019e-01
2.028750000000e+00, -8.223442101699e-01
2.031375000000e+00, -8.228760538502e-01
2.034000000000e+00, -8.234075540096e-01
2.036625000000e+00, -8.239387113129e-01
2.039250000000e+00, -8.244695264229e-01
2.041875000000e+00, -8.250000000000e-01
2.044500000000e+00, -8.255301327026e-01
2.047125000000e+00, -8.260599251870e-01
2.049750000000e+00, -8.265893781074e-01
2.052375000000e+00, -8.271184921159e-01
2.055000000000e+00, -8.276472678623e-01
2.057625000000e+00, -8.281757059948e-01
2.060250000000e+00, -8.287038071591e-01
2.062875000000e+00, -8.292315719990e-01
2.065500000000e+00, -8.297590011564e-01
2.068125000000e+00, -8.302860952708e-01
2.070750000000e+00, -8.308128549800e-01
2.073375000000e+00, -8.313392809196e-01
2.076000000000e+00, -8.318653737234e-01
2.078625000000e+00, -8.323911340229e-01
2.081250000000e+00, -8.329165624479e-01
2.083875000000e+00, -8.334416596259e-01
2.086500000000e+00, -8.339664261827e-01
2.089125000000e+00, -8.344908627421e-01
2.091750000000e+00, -8.350149699257e-01
2.094375000000e+00, -8.355387483534e-01
2.097000000000e+00, -8.360621986431e-01
2.099625000000e+00, -8.365853214108e-01
2.102250000000e+00, -8.371081172704e-01
2.104875000000e+00, -8.376305868341e-01
2.107500000000e+00, -8.381527307120e-01
2.110125000000e+00, -8.386745495125e-01
2.112750000000e+00, -8.391960438420e-01
2.115375000000e+00, -8.397172143049e-01
2.118000000000e+00, -8.402380615040e-01
2.120625000000e+00, -8.407585860400e-01
2.123250000000e+00, -8.412787885119e-01
2.125875000000e+00, -8.417986695166e-01
2.128500000000e+00, -8.423182296496e-01
2.131125000000e+00, -8.428374695041e-01
2.133750000000e+00, -8.433563896717e-01
2.136375000000e+00, -8.438749907421e-01
2.139000000000e+00, -8.443932733034e-01
2.141625000000e+00, -8.449112379416e-01
2.144250000000e+00, -8.454288852411e-01
2.146875000000e+00, -8.459462157844e-01
2.149500000000e+00, -8.464632301524e-01
2.152125000000e+00, -8.469799289239e-01
2.154750000000e+00, -8.474963126763e-01
2.157375000000e+00, -8.480123819851e-01
2.160000000000e+00, -8.485281374239e-01
2.162625000000e+00, -8.490435795647e-01
2.165250000000e+00, -8.495587089778e-01
2.167875000000e+00, -8.500735262317e-01
2.170500000000e+00, -8.505880318932e-01
2.173125000000e+00, -8.511022265275e-01
2.175750000000e+00, -8.516161106978e-01
2.178375000000e+00, -8.521296849659e-01
2.181000000000e+00, -8.526429498917e-01
2.183625000000e+00, -8.531559060336e-01
2.186250000000e+00, -8.536685539482e-01
2.188875000000e+00, -8.541808941905e-01
2.191500000000e+00, -8.546929273137e-01
2.194125000000e+00, -8.552046538695e-01
2.196750000000e+00, -8.557160744079e-01
2.199375000000e+00, -8.562271894772e-01
2.202000000000e+00, -8.567379996242e-01
2.204625000000e+00, -8.572485053939e-01
2.207250000000e+00, -8.577587073297e-01
2.209875000000e+00, -8.582686059737e-01
2.212500000000e+00, -8.587782018659e-01
2.215125000000e+00, -8.592874955450e-01
2.217750000000e+00, -8.597964875481e-01
2.220375000000e+00, -8.603051784105e-01
2.223000000000e+00, -8.608135686663e-01
2.225625000000e+00, -8.613216588476e-01
2.228250000000e+00, -8.618294494852e-01
2.230875000000e+00, -8.623369411083e-01
2.233500000000e+00, -8.628441342444e-01
2.236125000000e+00, -8.633510294197e-01
2.238750000000e+00, -8.638576271585e-01
2.241375000000e+00, -8.643639279840e-01
2.244000000000e+00, -8.648699324176e-01
2.246625000000e+00, -8.653756409791e-01
2.249250000000e+00, -8.658810541870e-01
2.251875000000e+00, -8.663861725582e-01
2.254500000000e+00, -8.668909966080e-01
2.257125000000e+00, -8.673955268504e-01
2.259750000000e+00, -8.678997637976e-01
2.262375000000e+00, -8.684037079608e-01
2.265000000000e+00, -8.689073598491e-01
2.267625000000e+00, -8.694107199707e-01
2.270250000000e+00, -8.699137888320e-01
2.272875000000e+00, -8.704165669379e-01
2.275500000000e+00, -8.709190547921e-01
2.278125000000e+00, -8.714212528967e-01
2.280750000000e+00, -8.719231617522e-01
2.283375000000e+00, -8.724247818580e-01
2.286000000000e+00, -8.729261137118e-01
2.288625000000e+00, -8.734271578100e-01
2.291250000000e+00, -8.739279146474e-01
2.293875000000e+00, -8.744283847177e-01
2.296500000000e+00, -8.749285685129e-01
2.299125000000e+00, -8.754284665237e-01
2.301750000000e+00, -8.759280792394e-01
2.304375000000e+00, -8.764274071479e-01
2.307000000000e+00, -8.769264507358e-01
2.309625000000e+00, -8.774252104881e-01
2.312250000000e+00, -8.779236868886e-01
2.314875000000e+00, -8.784218804197e-01
2.317500000000e+00, -8.789197915623e-01
2.320125000000e+00, -8.794174207963e-01
2.322750000000e+00, -8.799147685998e-01
2.325375000000e+00, -8.804118354498e-01
2.328000000000e+00, -8.809086218218e-01
2.330625000000e+00, -8.814051281902e-01
2.333250000000e+00, -8.819013550279e-01
2.335875000000e+00, -8.823973028064e-01
2.338500000000e+00, -8.828929719960e-01
2.341125000000e+00, -8.833883630658e-01
2.343750000000e+00, -8.838834764832e-01
2.346375000000e+00, -8.843783127146e-01
2.349000000000e+00, -8.848728722252e-01
2.351625000000e+00, -8.853671554784e-01
2.354250000000e+00, -8.858611629369e-01
2.356875000000e+00, -8.863548950618e-01
2.359500000000e+00, -8.868483523128e-01
2.362125000000e+00, -8.873415351487e-01
2.364750000000e+00, -8.878344440266e-01
2.367375000000e+00, -8.883270794026e-01
2.370000000000e+00, -8.888194417316e-01
2.372625000000e+00, -8.893115314669e-01
2.375250000000e+00, -8.898033490609e-01
2.377875000000e+00, -8.902948949646e-01
2.380500000000e+00, -8.907861696277e-01
2.383125000000e+00, -8.912771734988e-01
2.385750000000e+00, -8.917679070251e-01
2.388375000000e+00, -8.922583706528e-01
2.391000000000e+00, -8.927485648266e-01
2.393625000000e+00, -8.932384899902e-01
2.396250000000e+00, -8.937281465860e-01
2.398875000000e+00, -8.942175350551e-01
2.401500000000e+00, -8.947066558375e-01
2.404125000000e+00, -8.951955093721e-01
2.406750000000e+00, -8.956840960964e-01
2.409375000000e+00, -8.961724164467e-01
2.412000000000e+00, -8.966604708584e-01
2.414625000000e+00, -8.971482597654e-01
2.417250000000e+00, -8.976357836005e-01
2.419875000000e+00, -8.981230427954e-01
2.422500000000e+00, -8.986100377806e-01
2.425125000000e+00, -8.990967689854e-01
2.427750000000e+00, -8.995832368380e-01
2.430375000000e+00, -9.000694417655e-01
2.433000000000e+00, -9.005553841936e-01
2.435625000000e+00, -9.010410645470e-01
2.438250000000e+00, -9.015264832494e-01
2.440875000000e+00, -9.020116407231e-01
2.443500000000e+00, -9.024965373895e-01
2.446125000000e+00, -9.029811736686e-01
2.448750000000e+00, -9.034655499796e-01
2.451375000000e+00, -9.039496667404e-01
2.454000000000e+00, -9.044335243676e-01
2.456625000000e+00, -9.049171232770e-01
2.459250000000e+00, -9.054004638832e-01
2.461875000000e+00, -9.058835465997e-01
2.464500000000e+00, -9.063663718387e-01
2.467125000000e+00, -9.068489400115e-01
2.469750000000e+00, -9.073312515283e-01
2.472375000000e+00, -9.078133067983e-01
2.475000000000e+00, -9.082951062292e-01
2.477625000000e+00, -9.087766502282e-01
2.480250000000e+00, -9.092579392010e-01
2.482875000000e+00, -9.097389735523e-01
2.485500000000e+00, -9.102197536859e-01
2.488125000000e+00, -9.107002800043e-01
2.490750000000e+00, -9.111805529092e-01
2.493375000000e+00, -9.116605728011e-01
2.496000000000e+00, -9.121403400793e-01
2.498625000000e+00, -9.126198551423e-01
2.501250000000e+00, -9.130991183875e-01
2.503875000000e+00, -9.135781302111e-01
2.506500000000e+00, -9.140568910084e-01
2.509125000000e+00, -9.145354011737e-01
2.511750000000e+00, -9.150136611002e-01
2.514375000000e+00, -9.154916711800e-01
2.517000000000e+00, -9.159694318044e-01
2.519625000000e+00, -9.164469433633e-01
2.522250000000e+00, -9.169242062461e-01
2.524875000000e+00, -9.174012208407e-01
2.527500000000e+00, -9.178779875343e-01
2.530125000000e+00, -9.183545067130e-01
2.532750000000e+00, -9.188307787618e-01
2.535375000000e+00, -9.193068040649e-01
2.538000000000e+00, -9.197825830054e-01
2.540625000000e+00, -9.202581159653e-01
2.543250000000e+00, -9.207334033258e-01
2.545875000000e+00, -9.212084454671e-01
2.548500000000e+00, -9.216832427684e-01
2.551125000000e+00, -9.221577956077e-01
2.553750000000e+00, -9.226321043623e-01
2.556375000000e+00, -9.231061694085e-01
2.559000000000e+00, -9.235799911215e-01
2.561625000000e+00, -9.240535698757e-01
2.564250000000e+00, -9.245269060444e-01
2.566875000000e+00, -9.250000000000e-01
2.569500000000e+00, -9.254728521140e-01
2.572125000000e+00, -9.259454627569e-01
2.574750000000e+00, -9.264178322981e-01
2.577375000000e+00, -9.268899611065e-01
2.580000000000e+00, -9.273618495496e-01
2.582625000000e+00, -9.278334979941e-01
2.585250000000e+00, -9.283049068059e-01
2.587875000000e+00, -9.287760763499e-01
2.590500000000e+00, -9.292470069901e-01
2.593125000000e+00, -9.297176990894e-01
2.595750000000e+00, -9.301881530099e-01
2.598375000000e+00, -9.306583691130e-01
2.601000000000e+00, -9.311283477588e-01
2.603625000000e+00, -9.315980893068e-01
2.606250000000e+00, -9.320675941154e-01
2.608875000000e+00, -9.325368625422e-01
2.611500000000e+00, -9.330058949439e-01
2.614125000000e+00, -9.334746916762e-01
2.616750000000e+00, -9.339432530941e-01
2.619375000000e+00, -9.344115795515e-01
2.622000000000e+00, -9.348796714016e-01
2.624625000000e+00, -9.353475289966e-01
2.627250000000e+00, -9.358151526878e-01
2.629875000000e+00, -9.362825428256e-01
2.632500000000e+00, -9.367496997598e-01
2.635125000000e+00, -9.372166238389e-01
2.637750000000e+00, -9.376833154109e-01
2.640375000000e+00, -9.381497748228e-01
2.643000000000e+00, -9.386160024206e-01
2.645625000000e+00, -9.390819985496e-01
2.648250000000e+00, -9.395477635544e-01
2.650875000000e+00, -9.400132977783e-01
2.653500000000e+00, -9.404786015641e-01
2.656125000000e+00, -9.409436752537e-01
2.658750000000e+00, -9.414085191881e-01
2.661375000000e+00, -9.418731337075e-01
2.664000000000e+00, -9.423375191512e-01
2.666625000000e+00, -9.428016758577e-01
2.669250000000e+00, -9.432656041646e-01
2.671875000000e+00, -9.437293044088e-01
2.674500000000e+00, -9.441927769264e-01
2.677125000000e+00, -9.446560220525e-01
2.679750000000e+00, -9.451190401214e-01
2.682375000000e+00, -9.455818314667e-01
2.685000000000e+00, -9.460443964212e-01
2.687625000000e+00, -9.465067353168e-01
2.690250000000e+00, -9.469688484845e-01
2.692875000000e+00, -9.474307362546e-01
2.695500000000e+00, -9.478923989568e-01
2.698125000000e+00, -9.483538369195e-01
2.700750000000e+00, -9.488150504708e-01
2.703375000000e+00, -9.492760399378e-01
2.706000000000e+00, -9.497368056467e-01
2.708625000000e+00, -9.501973479231e-01
2.711250000000e+00, -9.506576670916e-01
2.713875000000e+00, -9.511177634762e-01
2.716500000000e+00, -9.515776374001e-01
2.719125000000e+00, -9.520372891857e-01
2.721750000000e+00, -9.524967191545e-01
2.724375000000e+00, -9.529559276273e-01
2.727000000000e+00, -9.534149149242e-01
2.729625000000e+00, -9.538736813646e-01
2.732250000000e+00, -9.543322272668e-01
2.734875000000e+00, -9.547905529487e-01
2.737500000000e+00, -9.552486587271e-01
2.740125000000e+00, -9.557065449185e-01
2.742750000000e+00, -9.561642118381e-01
2.745375000000e+00, -9.566216598008e-01
2.748000000000e+00, -9.570788891204e-01
2.750625000000e+00, -9.575359001103e-01
2.753250000000e+00, -9.579926930828e-01
2.755875000000e+00, -9.584492683497e-01
2.758500000000e+00, -9.589056262219e-01
2.761125000000e+00, -9.593617670097e-01
2.763750000000e+00, -9.598176910226e-01
2.766375000000e+00, -9.602733985694e-01
2.769000000000e+00, -9.607288899580e-01
2.771625000000e+00, -9.611841654959e-01
2.774250000000e+00, -9.616392254895e-01
2.776875000000e+00, -9.620940702447e-01
2.779500000000e+00, -9.625487000667e-01
2.782125000000e+00, -9.630031152598e-01
2.784750000000e+00, -9.634573161277e-01
2.787375000000e+00, -9.639113029735e-01
2.790000000000e+00, -9.643650760993e-01
2.792625000000e+00, -9.648186358068e-01
2.795250000000e+00, -9.652719823967e-01
2.797875000000e+00, -9.657251161692e-01
2.800500000000e+00, -9.661780374237e-01
2.803125000000e+00, -9.666307464591e-01
2.805750000000e+00, -9.670832435732e-01
2.808375000000e+00, -9.675355290634e-01
2.811000000000e+00, -9.679876032264e-01
2.813625000000e+00, -9.684394663581e-01
2.816250000000e+00, -9.688911187538e-01
2.818875000000e+00, -9.693425607080e-01
2.821500000000e+00, -9.697937925147e-01
2.824125000000e+00, -9.702448144669e-01
2.826750000000e+00, -9.706956268574e-01
2.829375000000e+00, -9.711462299778e-01
2.832000000000e+00, -9.715966241193e-01
2.834625000000e+00, -9.720468095725e-01
2.837250000000e+00, -9.724967866271e-01
2.839875000000e+00, -9.729465555723e-01
2.842500000000e+00, -9.733961166966e-01
2.845125000000e+00, -9.738454702878e-01
2.847750000000e+00, -9.742946166330e-01
2.850375000000e+00, -9.747435560187e-01
2.853000000000e+00, -9.751922887308e-01
2.855625000000e+00, -9.756408150544e-01
2.858250000000e+00, -9.760891352740e-01
2.860875000000e+00, -9.765372496736e-01
2.863500000000e+00, -9.769851585362e-01
2.866125000000e+00, -9.774328621445e-01
2.868750000000e+00, -9.778803607804e-01
2.871375000000e+00, -9.783276547251e-01
2.874000000000e+00, -9.787747442594e-01
2.876625000000e+00, -9.792216296631e-01
2.879250000000e+00, -9.796683112156e-01
2.881875000000e+00, -9.801147891956e-01
2.884500000000e+00, -9.805610638813e-01
2.887125000000e+00, -9.810071355500e-01
2.889750000000e+00, -9.814530044786e-01
2.892375000000e+00, -9.818986709432e-01
2.895000000000e+00, -9.823441352194e-01
2.897625000000e+00, -9.827893975822e-01
2.900250000000e+00, -9.832344583059e-01
2.902875000000e+00, -9.836793176640e-01
2.905500000000e+00, -9.841239759299e-01
2.908125000000e+00, -9.845684333758e-01
2.910750000000e+00, -9.850126902736e-01
2.913375000000e+00, -9.854567468946e-01
2.916000000000e+00, -9.859006035093e-01
2.918625000000e+00, -9.863442603878e-01
2.921250000000e+00, -9.867877177995e-01
2.923875000000e+00, -9.872309760132e-01
2.926500000000e+00, -9.876740352971e-01
2.929125000000e+00, -9.881168959187e-01
2.931750000000e+00, -9.885595581451e-01
2.934375000000e+00, -9.890020222426e-01
2.937000000000e+00, -9.894442884771e-01
2.939625000000e+00, -9.898863571138e-01
2.942250000000e+00, -9.903282284172e-01
2.944875000000e+00, -9.907699026515e-01
2.947500000000e+00, -9.912113800800e-01
2.950125000000e+00, -9.916526609655e-01
2.952750000000e+00, -9.920937455704e-01
2.955375000000e+00, -9.925346341564e-01
2.958000000000e+00, -9.929753269845e-01
2.960625000000e+00, -9.934158243153e-01
2.963250000000e+00, -9.938561264086e-01
2.965875000000e+00, -9.942962335240e-01
2.968500000000e+00, -9.947361459201e-01
2.971125000000e+00, -9.951758638552e-01
2.973750000000e+00, -9.956153875870e-01
2.976375000000e+00, -9.960547173725e-01
2.979000000000e+00, -9.964938534682e-01
2.981625000000e+00, -9.969327961302e-01
2.984250000000e+00, -9.973715456138e-01
2.986875000000e+00, -9.978101021738e-01
2.989500000000e+00, -9.982484660644e-01
2.992125000000e+00, -9.986866375395e-01
2.994750000000e+00, -9.991246168522e-01
2.997375000000e+00, -9.995624042550e-01
1.000000000000e+01, -1.000000000000e+00


==> data/euler_riemann_solution.csv <==
s,density,momentum,total energy
-1.000000000000e+01, 1.000000000000e+00, 0.000000000000e+00, 2.500000000000e+00
-1.183215956620e+00, 1.000000000000e+00, 0.000000000000e+00, 2.500000000000e+00
-1.180990070332e+00, 9.984333016856e-01, 1.851999163185e-03, 2.494519992260e+00
-1.178764184044e+00, 9.968685676217e-01, 3.698193459541e-03, 2.489053714887e+00
-1.176538297756e+00, 9.953057959606e-01, 5.538593809281e-03, 2.483601135607e+00
-1.174312411467e+00, 9.937449848559e-01, 7.373211118921e-03, 2.478162222210e+00
-1.172086525179e+00, 9.921861324625e-01, 9.202056281286e-03, 2.472736942545e+00
-1.169860638891e+00, 9.906292369361e-01, 1.102514017552e-02, 2.467325264521e+00
-1.167634752603e+00, 9.890742964337e-01, 1.284247366711e-02, 2.461927156110e+00
-1.165408866315e+00, 9.875213091137e-01, 1.465406760787e-02, 2.456542585342e+00
-1.163182980027e+00, 9.859702731353e-01, 1.645993283598e-02, 2.451171520307e+00
-1.160957093739e+00, 9.844211866591e-01, 1.826008017597e-02, 2.445813929158e+00
-1.158731207451e+00, 9.828740478467e-01, 2.005452043878e-02, 2.440469780105e+00
-1.156505321163e+00, 9.813288548610e-01, 2.184326442169e-02, 2.435139041419e+00
-1.154279434874e+00, 9.797856058659e-01, 2.362632290841e-02, 2.429821681434e+00
-1.152053548586e+00, 9.782442990266e-01, 2.540370666905e-02, 2.424517668538e+00
-1.149827662298e+00, 9.767049325094e-01, 2.717542646012e-02, 2.419226971185e+00
-1.147601776010e+00, 9.751675044817e-01, 2.894149302458e-02, 2.413949557884e+00
-1.145375889722e+00, 9.736320131121e-01, 3.070191709183e-02, 2.408685397206e+00
-1.143150003434e+00, 9.720984565704e-01, 3.245670937770e-02, 2.403434457781e+00
-1.140924117146e+00, 9.705668330275e-01, 3.420588058451e-02, 2.398196708299e+00
-1.138698230858e+00, 9.690371406554e-01, 3.594944140102e-02, 2.392972117509e+00
-1.136472344569e+00, 9.675093776274e-01, 3.768740250250e-02, 2.387760654219e+00
-1.134246458281e+00, 9.659835421178e-01, 3.941977455070e-02, 2.382562287296e+00
-1.132020571993e+00, 9.644596323022e-01, 4.114656819387e-02, 2.377376985667e+00
-1.129794685705e+00, 9.629376463572e-01, 4.286779406677e-02, 2.372204718318e+00
-1.127568799417e+00, 9.614175824606e-01, 4.458346279071e-02, 2.367045454294e+00
-1.125342913129e+00, 9.598994387915e-01, 4.629358497351e-02, 2.361899162699e+00
-1.123117026841e+00, 9.583832135298e-01, 4.799817120956e-02, 2.356765812694e+00
-1.120891140553e+00, 9.568689048570e-01, 4.969723207977e-02, 2.351645373501e+00
-1.118665254265e+00, 9.553565109554e-01, 5.139077815165e-02, 2.346537814401e+00
-1.116439367976e+00, 9.538460300087e-01, 5.307881997929e-02, 2.341443104731e+00
-1.114213481688e+00, 9.523374602014e-01, 5.476136810334e-02, 2.336361213889e+00
-1.111987595400e+00, 9.508307997196e-01, 5.643843305108e-02, 2.331292111331e+00
-1.109761709112e+00, 9.493260467502e-01, 5.811002533638e-02, 2.326235766569e+00
-1.107535822824e+00, 9.478231994813e-01, 5.977615545974e-02, 2.321192149177e+00
-1.105309936536e+00, 9.463222561024e-01, 6.143683390829e-02, 2.316161228784e+00
-1.103084050248e+00, 9.448232148038e-01, 6.309207115581e-02, 2.311142975080e+00
-1.100858163960e+00, 9.433260737772e-01, 6.474187766270e-02, 2.306137357809e+00
-1.098632277671e+00, 9.418308312153e-01, 6.638626387607e-02, 2.301144346778e+00
-1.096406391383e+00, 9.403374853121e-01, 6.802524022967e-02, 2.296163911847e+00
-1.094180505095e+00, 9.388460342625e-01, 6.965881714394e-02, 2.291196022938e+00
-1.091954618807e+00, 9.373564762628e-01, 7.128700502604e-02, 2.286240650027e+00
-1.089728732519e+00, 9.358688095103e-01, 7.290981426980e-02, 2.281297763151e+00
-1.087502846231e+00, 9.343830322035e-01, 7.452725525579e-02, 2.276367332402e+00
-1.085276959943e+00, 9.328991425420e-01, 7.613933835130e-02, 2.271449327931e+00
-1.083051073655e+00, 9.314171387266e-01, 7.774607391034e-02, 2.266543719946e+00
-1.080825187367e+00, 9.299370189592e-01, 7.934747227371e-02, 2.261650478711e+00
-1.078599301078e+00, 9.284587814429e-01, 8.094354376893e-02, 2.256769574549e+00
-1.076373414790e+00, 9.269824243818e-01, 8.253429871030e-02, 2.251900977840e+00
-1.074147528502e+00, 9.255079459814e-01, 8.411974739890e-02, 2.247044659019e+00
-1.071921642214e+00, 9.240353444480e-01, 8.569990012262e-02, 2.242200588582e+00
-1.069695755926e+00, 9.225646179894e-01, 8.727476715611e-02, 2.237368737078e+00
-1.067469869638e+00, 9.210957648143e-01, 8.884435876087e-02, 2.232549075114e+00
-1.065243983350e+00, 9.196287831325e-01, 9.040868518520e-02, 2.227741573355e+00
-1.063018097062e+00, 9.181636711553e-01, 9.196775666424e-02, 2.222946202521e+00
-1.060792210773e+00, 9.167004270946e-01, 9.352158341998e-02, 2.218162933391e+00
-1.058566324485e+00, 9.152390491640e-01, 9.507017566124e-02, 2.213391736796e+00
-1.056340438197e+00, 9.137795355778e-01, 9.661354358374e-02, 2.208632583629e+00
-1.054114551909e+00, 9.123218845516e-01, 9.815169737003e-02, 2.203885444836e+00
-1.051888665621e+00, 9.108660943023e-01, 9.968464718958e-02, 2.199150291419e+00
-1.049662779333e+00, 9.094121630477e-01, 1.012124031988e-01, 2.194427094438e+00
-1.047436893045e+00, 9.079600890068e-01, 1.027349755408e-01, 2.189715825008e+00
-1.045211006757e+00, 9.065098703998e-01, 1.042523743459e-01, 2.185016454301e+00
-1.042985120469e+00, 9.050615054480e-01, 1.057646097312e-01, 2.180328953543e+00
-1.040759234180e+00, 9.036149923738e-01, 1.072716918007e-01, 2.175653294018e+00
-1.038533347892e+00, 9.021703294008e-01, 1.087736306453e-01, 2.170989447066e+00
-1.036307461604e+00, 9.007275147537e-01, 1.102704363431e-01, 2.166337384080e+00
-1.034081575316e+00, 8.992865466585e-01, 1.117621189590e-01, 2.161697076511e+00
-1.031855689028e+00, 8.978474233419e-01, 1.132486885448e-01, 2.157068495866e+00
-1.029629802740e+00, 8.964101430322e-01, 1.147301551395e-01, 2.152451613705e+00
-1.027403916452e+00, 8.949747039587e-01, 1.162065287690e-01, 2.147846401646e+00
-1.025178030164e+00, 8.935411043517e-01, 1.176778194460e-01, 2.143252831361e+00
-1.022952143875e+00, 8.921093424427e-01, 1.191440371707e-01, 2.138670874577e+00
-1.020726257587e+00, 8.906794164644e-01, 1.206051919298e-01, 2.134100503077e+00
-1.018500371299e+00, 8.892513246505e-01, 1.220612936975e-01, 2.129541688699e+00
-1.016274485011e+00, 8.878250652361e-01, 1.235123524348e-01, 2.124994403336e+00
-1.014048598723e+00, 8.864006364572e-01, 1.249583780897e-01, 2.120458618936e+00
-1.011822712435e+00, 8.849780365509e-01, 1.263993805975e-01, 2.115934307500e+00
-1.009596826147e+00, 8.835572637555e-01, 1.278353698804e-01, 2.111421441088e+00
-1.007370939859e+00, 8.821383163106e-01, 1.292663558478e-01, 2.106919991810e+00
-1.005145053571e+00, 8.807211924567e-01, 1.306923483963e-01, 2.102429931835e+00
-1.002919167282e+00, 8.793058904356e-01, 1.321133574092e-01, 2.097951233382e+00
-1.000693280994e+00, 8.778924084899e-01, 1.335293927575e-01, 2.093483868729e+00
-9.984673947062e-01, 8.764807448639e-01, 1.349404642989e-01, 2.089027810205e+00
-9.962415084181e-01, 8.750708978024e-01, 1.363465818784e-01, 2.084583030195e+00
-9.940156221299e-01, 8.736628655519e-01, 1.377477553282e-01, 2.080149501139e+00
-9.917897358418e-01, 8.722566463596e-01, 1.391439944677e-01, 2.075727195529e+00
-9.895638495537e-01, 8.708522384740e-01, 1.405353091032e-01, 2.071316085912e+00
-9.873379632656e-01, 8.694496401448e-01, 1.419217090285e-01, 2.066916144890e+00
-9.851120769775e-01, 8.680488496227e-01, 1.433032040245e-01, 2.062527345118e+00
-9.828861906894e-01, 8.666498651596e-01, 1.446798038593e-01, 2.058149659305e+00
-9.806603044012e-01, 8.652526850085e-01, 1.460515182882e-01, 2.053783060213e+00
-9.784344181131e-01, 8.638573074235e-01, 1.474183570538e-01, 2.049427520661e+00
-9.762085318250e-01, 8.624637306598e-01, 1.487803298858e-01, 2.045083013517e+00
-9.739826455369e-01, 8.610719529740e-01, 1.501374465012e-01, 2.040749511706e+00
-9.717567592488e-01, 8.596819726234e-01, 1.514897166045e-01, 2.036426988205e+00
-9.695308729606e-01, 8.582937878667e-01, 1.528371498871e-01, 2.032115416045e+00
-9.673049866725e-01, 8.569073969636e-01, 1.541797560279e-01, 2.027814768309e+00
-9.650791003844e-01, 8.555227981751e-01, 1.555175446931e-01, 2.023525018136e+00
-9.628532140963e-01, 8.541399897632e-01, 1.568505255361e-01, 2.019246138715e+00
-9.606273278082e-01, 8.527589699909e-01, 1.581787081977e-01, 2.014978103291e+00
-9.584014415201e-01, 8.513797371226e-01, 1.595021023059e-01, 2.010720885160e+00
-9.561755552319e-01, 8.500022894237e-01, 1.608207174762e-01, 2.006474457672e+00
-9.539496689438e-01, 8.486266251605e-01, 1.621345633114e-01, 2.002238794230e+00
-9.517237826557e-01, 8.472527426008e-01, 1.634436494015e-01, 1.998013868288e+00
-9.494978963676e-01, 8.458806400133e-01, 1.647479853241e-01, 1.993799653355e+00
-9.472720100795e-01, 8.445103156679e-01, 1.660475806440e-01, 1.989596122992e+00
-9.450461237914e-01, 8.431417678356e-01, 1.673424449135e-01, 1.985403250812e+00
-9.428202375032e-01, 8.417749947884e-01, 1.686325876722e-01, 1.981221010481e+00
-9.405943512151e-01, 8.404099947997e-01, 1.699180184471e-01, 1.977049375717e+00
-9.383684649270e-01, 8.390467661437e-01, 1.711987467528e-01, 1.972888320291e+00
-9.361425786389e-01, 8.376853070959e-01, 1.724747820911e-01, 1.968737818026e+00
-9.339166923508e-01, 8.363256159330e-01, 1.737461339513e-01, 1.964597842797e+00
-9.316908060626e-01, 8.349676909326e-01, 1.750128118102e-01, 1.960468368531e+00
-9.294649197745e-01, 8.336115303736e-01, 1.762748251321e-01, 1.956349369209e+00
-9.272390334864e-01, 8.322571325359e-01, 1.775321833687e-01, 1.952240818860e+00
-9.250131471983e-01, 8.309044957006e-01, 1.787848959591e-01, 1.948142691569e+00
-9.227872609102e-01, 8.295536181499e-01, 1.800329723301e-01, 1.944054961470e+00
-9.205613746221e-01, 8.282044981670e-01, 1.812764218957e-01, 1.939977602751e+00
-9.183354883339e-01, 8.268571340365e-01, 1.825152540577e-01, 1.935910589650e+00
-9.161096020458e-01, 8.255115240438e-01, 1.837494782052e-01, 1.931853896457e+00
-9.138837157577e-01, 8.241676664756e-01, 1.849791037150e-01, 1.927807497513e+00
-9.116578294696e-01, 8.228255596197e-01, 1.862041399515e-01, 1.923771367213e+00
-9.094319431815e-01, 8.214852017649e-01, 1.874245962662e-01, 1.919745480000e+00
-9.072060568934e-01, 8.201465912013e-01, 1.886404819988e-01, 1.915729810371e+00
-9.049801706052e-01, 8.188097262199e-01, 1.898518064760e-01, 1.911724332872e+00
-9.027542843171e-01, 8.174746051130e-01, 1.910585790126e-01, 1.907729022103e+00
-9.005283980290e-01, 8.161412261740e-01, 1.922608089104e-01, 1.903743852711e+00
-8.983025117409e-01, 8.148095876972e-01, 1.934585054594e-01, 1.899768799399e+00
-8.960766254528e-01, 8.134796879784e-01, 1.946516779368e-01, 1.895803836916e+00
-8.938507391647e-01, 8.121515253141e-01, 1.958403356076e-01, 1.891848940065e+00
-8.916248528765e-01, 8.108250980021e-01, 1.970244877244e-01, 1.887904083700e+00
-8.893989665884e-01, 8.095004043414e-01, 1.982041435274e-01, 1.883969242724e+00
-8.871730803003e-01, 8.081774426320e-01, 1.993793122445e-01, 1.880044392092e+00
-8.849471940122e-01, 8.068562111751e-01, 2.005500030913e-01, 1.876129506807e+00
-8.827213077241e-01, 8.055367082728e-01, 2.017162252710e-01, 1.872224561927e+00
-8.804954214359e-01, 8.042189322285e-01, 2.028779879744e-01, 1.868329532557e+00
-8.782695351478e-01, 8.029028813467e-01, 2.040353003802e-01, 1.864444393852e+00
-8.760436488597e-01, 8.015885539329e-01, 2.051881716548e-01, 1.860569121020e+00
-8.738177625716e-01, 8.002759482939e-01, 2.063366109520e-01, 1.856703689318e+00
-8.715918762835e-01, 7.989650627375e-01, 2.074806274138e-01, 1.852848074052e+00
-8.693659899954e-01, 7.976558955725e-01, 2.086202301694e-01, 1.849002250579e+00
-8.671401037072e-01, 7.963484451090e-01, 2.097554283363e-01, 1.845166194307e+00
-8.649142174191e-01, 7.950427096581e-01, 2.108862310192e-01, 1.841339880691e+00
-8.626883311310e-01, 7.937386875320e-01, 2.120126473111e-01, 1.837523285240e+00
-8.604624448429e-01, 7.924363770440e-01, 2.131346862924e-01, 1.833716383509e+00
-8.582365585548e-01, 7.911357765087e-01, 2.142523570313e-01, 1.829919151104e+00
-8.560106722667e-01, 7.898368842415e-01, 2.153656685841e-01, 1.826131563682e+00
-8.537847859785e-01, 7.885396985591e-01, 2.164746299946e-01, 1.822353596947e+00
-8.515588996904e-01, 7.872442177794e-01, 2.175792502946e-01, 1.818585226655e+00
-8.493330134023e-01, 7.859504402210e-01, 2.186795385035e-01, 1.814826428611e+00
-8.471071271142e-01, 7.846583642041e-01, 2.197755036288e-01, 1.811077178666e+00
-8.448812408261e-01, 7.833679880498e-01, 2.208671546657e-01, 1.807337452725e+00
-8.426553545379e-01, 7.820793100801e-01, 2.219545005973e-01, 1.803607226740e+00
-8.404294682498e-01, 7.807923286184e-01, 2.230375503945e-01, 1.799886476711e+00
-8.382035819617e-01, 7.795070419891e-01, 2.241163130162e-01, 1.796175178689e+00
-8.359776956736e-01, 7.782234485176e-01, 2.251907974091e-01, 1.792473308773e+00
-8.337518093855e-01, 7.769415465307e-01, 2.262610125078e-01, 1.788780843112e+00
-8.315259230974e-01, 7.756613343559e-01, 2.273269672348e-01, 1.785097757901e+00
-8.293000368092e-01, 7.743828103221e-01, 2.283886705006e-01, 1.781424029388e+00
-8.270741505211e-01, 7.731059727593e-01, 2.294461312036e-01, 1.777759633866e+00
-8.248482642330e-01, 7.718308199984e-01, 2.304993582299e-01, 1.774104547678e+00
-8.226223779449e-01, 7.705573503715e-01, 2.315483604540e-01, 1.770458747217e+00
-8.203964916568e-01, 7.692855622118e-01, 2.325931467380e-01, 1.766822208921e+00
-8.181706053687e-01, 7.680154538537e-01, 2.336337259320e-01, 1.763194909280e+00
-8.159447190805e-01, 7.667470236326e-01, 2.346701068743e-01, 1.759576824830e+00
-8.137188327924e-01, 7.654802698849e-01, 2.357022983910e-01, 1.755967932156e+00
-8.114929465043e-01, 7.642151909484e-01, 2.367303092962e-01, 1.752368207892e+00
-8.092670602162e-01, 7.629517851617e-01, 2.377541483921e-01, 1.748777628719e+00
-8.070411739281e-01, 7.616900508646e-01, 2.387738244688e-01, 1.745196171366e+00
-8.048152876400e-01, 7.604299863981e-01, 2.397893463046e-01, 1.741623812611e+00
-8.025894013518e-01, 7.591715901041e-01, 2.408007226656e-01, 1.738060529279e+00
-8.003635150637e-01, 7.579148603258e-01, 2.418079623062e-01, 1.734506298243e+00
-7.981376287756e-01, 7.566597954074e-01, 2.428110739687e-01, 1.730961096423e+00
-7.959117424875e-01, 7.554063936941e-01, 2.438100663836e-01, 1.727424900789e+00
-7.936858561994e-01, 7.541546535324e-01, 2.448049482693e-01, 1.723897688357e+00
-7.914599699112e-01, 7.529045732697e-01, 2.457957283323e-01, 1.720379436191e+00
-7.892340836231e-01, 7.516561512548e-01, 2.467824152674e-01, 1.716870121400e+00
-7.870081973350e-01, 7.504093858371e-01, 2.477650177574e-01, 1.713369721146e+00
-7.847823110469e-01, 7.491642753676e-01, 2.487435444732e-01, 1.709878212632e+00
-7.825564247588e-01, 7.479208181981e-01, 2.497180040737e-01, 1.706395573113e+00
-7.803305384707e-01, 7.466790126816e-01, 2.506884052063e-01, 1.702921779888e+00
-7.781046521825e-01, 7.454388571721e-01, 2.516547565061e-01, 1.699456810307e+00
-7.758787658944e-01, 7.442003500248e-01, 2.526170665967e-01, 1.696000641762e+00
-7.736528796063e-01, 7.429634895960e-01, 2.535753440898e-01, 1.692553251696e+00
-7.714269933182e-01, 7.417282742430e-01, 2.545295975851e-01, 1.689114617597e+00
-7.692011070301e-01, 7.404947023243e-01, 2.554798356707e-01, 1.685684717000e+00
-7.669752207420e-01, 7.392627721993e-01, 2.564260669228e-01, 1.682263527488e+00
-7.647493344538e-01, 7.380324822287e-01, 2.573682999059e-01, 1.678851026690e+00
-7.625234481657e-01, 7.368038307742e-01, 2.583065431726e-01, 1.675447192281e+00
-7.602975618776e-01, 7.355768161986e-01, 2.592408052637e-01, 1.672052001983e+00
-7.580716755895e-01, 7.343514368659e-01, 2.601710947084e-01, 1.668665433564e+00
-7.558457893014e-01, 7.331276911410e-01, 2.610974200240e-01, 1.665287464841e+00
-7.536199030132e-01, 7.319055773900e-01, 2.620197897162e-01, 1.661918073673e+00
-7.513940167251e-01, 7.306850939800e-01, 2.629382122789e-01, 1.658557237968e+00
-7.491681304370e-01, 7.294662392793e-01, 2.638526961942e-01, 1.655204935681e+00
-7.469422441489e-01, 7.282490116573e-01, 2.647632499326e-01, 1.651861144812e+00
-7.447163578608e-01, 7.270334094844e-01, 2.656698819529e-01, 1.648525843406e+00
-7.424904715727e-01, 7.258194311322e-01, 2.665726007020e-01, 1.645199009555e+00
-7.402645852845e-01, 7.246070749731e-01, 2.674714146156e-01, 1.641880621398e+00
-7.380386989964e-01, 7.233963393810e-01, 2.683663321171e-01, 1.638570657119e+00
-7.358128127083e-01, 7.221872227307e-01, 2.692573616187e-01, 1.635269094947e+00
-7.335869264202e-01, 7.209797233979e-01, 2.701445115209e-01, 1.631975913157e+00
-7.313610401321e-01, 7.197738397597e-01, 2.710277902123e-01, 1.628691090072e+00
-7.291351538440e-01, 7.185695701940e-01, 2.719072060701e-01, 1.625414604056e+00
-7.269092675558e-01, 7.173669130802e-01, 2.727827674598e-01, 1.622146433524e+00
-7.246833812677e-01, 7.161658667983e-01, 2.736544827353e-01, 1.618886556932e+00
-7.224574949796e-01, 7.149664297296e-01, 2.745223602389e-01, 1.615634952783e+00
-7.202316086915e-01, 7.137686002566e-01, 2.753864083013e-01, 1.612391599626e+00
-7.180057224034e-01, 7.125723767627e-01, 2.762466352417e-01, 1.609156476055e+00
-7.157798361153e-01, 7.113777576325e-01, 2.771030493675e-01, 1.605929560708e+00
-7.135539498271e-01, 7.101847412516e-01, 2.779556589749e-01, 1.602710832270e+00
-7.113280635390e-01, 7.089933260068e-01, 2.788044723481e-01, 1.599500269469e+00
-7.091021772509e-01, 7.078035102858e-01, 2.796494977602e-01, 1.596297851079e+00
-7.068762909628e-01, 7.066152924775e-01, 2.804907434725e-01, 1.593103555920e+00
-7.046504046747e-01, 7.054286709720e-01, 2.813282177348e-01, 1.589917362854e+00
-7.024245183865e-01, 7.042436441602e-01, 2.821619287854e-01, 1.586739250792e+00
-7.001986320984e-01, 7.030602104343e-01, 2.829918848513e-01, 1.583569198685e+00
-6.979727458103e-01, 7.018783681876e-01, 2.838180941476e-01, 1.580407185531e+00
-6.957468595222e-01, 7.006981158142e-01, 2.846405648784e-01, 1.577253190374e+00
-6.935209732341e-01, 6.995194517097e-01, 2.854593052359e-01, 1.574107192300e+00
-6.912950869460e-01, 6.983423742704e-01, 2.862743234011e-01, 1.570969170440e+00
-6.890692006578e-01, 6.971668818939e-01, 2.870856275434e-01, 1.567839103971e+00
-6.868433143697e-01, 6.959929729787e-01, 2.878932258209e-01, 1.564716972111e+00
-6.846174280816e-01, 6.948206459247e-01, 2.886971263801e-01, 1.561602754127e+00
-6.823915417935e-01, 6.936498991325e-01, 2.894973373562e-01, 1.558496429325e+00
-6.801656555054e-01, 6.924807310041e-01, 2.902938668730e-01, 1.555397977059e+00
-6.779397692173e-01, 6.913131399423e-01, 2.910867230428e-01, 1.552307376725e+00
-6.757138829291e-01, 6.901471243512e-01, 2.918759139666e-01, 1.549224607764e+00
-6.734879966410e-01, 6.889826826358e-01, 2.926614477339e-01, 1.546149649660e+00
-6.712621103529e-01, 6.878198132023e-01, 2.934433324230e-01, 1.543082481942e+00
-6.690362240648e-01, 6.866585144580e-01, 2.942215761006e-01, 1.540023084181e+00
-6.668103377767e-01, 6.854987848111e-01, 2.949961868222e-01, 1.536971435993e+00
-6.645844514886e-01, 6.843406226711e-01, 2.957671726320e-01, 1.533927517038e+00
-6.623585652004e-01, 6.831840264483e-01, 2.965345415628e-01, 1.530891307018e+00
-6.601326789123e-01, 6.820289945544e-01, 2.972983016360e-01, 1.527862785681e+00
-6.579067926242e-01, 6.808755254020e-01, 2.980584608617e-01, 1.524841932815e+00
-6.556809063361e-01, 6.797236174047e-01, 2.988150272389e-01, 1.521828728255e+00
-6.534550200480e-01, 6.785732689774e-01, 2.995680087551e-01, 1.518823151875e+00
-6.512291337598e-01, 6.774244785358e-01, 3.003174133866e-01, 1.515825183598e+00
-6.490032474717e-01, 6.762772444968e-01, 3.010632490983e-01, 1.512834803384e+00
-6.467773611836e-01, 6.751315652785e-01, 3.018055238439e-01, 1.509851991241e+00
-6.445514748955e-01, 6.739874392999e-01, 3.025442455661e-01, 1.506876727217e+00
-6.423255886074e-01, 6.728448649811e-01, 3.032794221958e-01, 1.503908991404e+00
-6.400997023193e-01, 6.717038407434e-01, 3.040110616533e-01, 1.500948763937e+00
-6.378738160311e-01, 6.705643650089e-01, 3.047391718471e-01, 1.497996024994e+00
-6.356479297430e-01, 6.694264362010e-01, 3.054637606748e-01, 1.495050754796e+00
-6.334220434549e-01, 6.682900527442e-01, 3.061848360229e-01, 1.492112933605e+00
-6.311961571668e-01, 6.671552130639e-01, 3.069024057664e-01, 1.489182541727e+00
-6.289702708787e-01, 6.660219155866e-01, 3.076164777692e-01, 1.486259559511e+00
-6.267443845906e-01, 6.648901587401e-01, 3.083270598841e-01, 1.483343967347e+00
-6.245184983024e-01, 6.637599409529e-01, 3.090341599528e-01, 1.480435745670e+00
-6.222926120143e-01, 6.626312606549e-01, 3.097377858056e-01, 1.477534874954e+00
-6.200667257262e-01, 6.615041162768e-01, 3.104379452619e-01, 1.474641335717e+00
-6.178408394381e-01, 6.603785062506e-01, 3.111346461298e-01, 1.471755108521e+00
-6.156149531500e-01, 6.592544290092e-01, 3.118278962064e-01, 1.468876173966e+00
-6.133890668618e-01, 6.581318829866e-01, 3.125177032774e-01, 1.466004512698e+00
-6.111631805737e-01, 6.570108666180e-01, 3.132040751178e-01, 1.463140105404e+00
-6.089372942856e-01, 6.558913783395e-01, 3.138870194912e-01, 1.460282932811e+00
-6.067114079975e-01, 6.547734165884e-01, 3.145665441502e-01, 1.457432975691e+00
-6.044855217094e-01, 6.536569798029e-01, 3.152426568364e-01, 1.454590214854e+00
-6.022596354213e-01, 6.525420664223e-01, 3.159153652801e-01, 1.451754631157e+00
-6.000337491331e-01, 6.514286748872e-01, 3.165846772008e-01, 1.448926205494e+00
-5.978078628450e-01, 6.503168036390e-01, 3.172506003067e-01, 1.446104918802e+00
-5.955819765569e-01, 6.492064511203e-01, 3.179131422953e-01, 1.443290752061e+00
-5.933560902688e-01, 6.480976157746e-01, 3.185723108527e-01, 1.440483686291e+00
-5.911302039807e-01, 6.469902960467e-01, 3.192281136543e-01, 1.437683702555e+00
-5.889043176926e-01, 6.458844903823e-01, 3.198805583641e-01, 1.434890781955e+00
-5.866784314044e-01, 6.447801972283e-01, 3.205296526354e-01, 1.432104905637e+00
-5.844525451163e-01, 6.436774150324e-01, 3.211754041105e-01, 1.429326054786e+00
-5.822266588282e-01, 6.425761422437e-01, 3.218178204206e-01, 1.426554210629e+00
-5.800007725401e-01, 6.414763773120e-01, 3.224569091859e-01, 1.423789354435e+00
-5.777748862520e-01, 6.403781186886e-01, 3.230926780159e-01, 1.421031467513e+00
-5.755489999639e-01, 6.392813648254e-01, 3.237251345087e-01, 1.418280531214e+00
-5.733231136757e-01, 6.381861141757e-01, 3.243542862518e-01, 1.415536526928e+00
-5.710972273876e-01, 6.370923651938e-01, 3.249801408217e-01, 1.412799436088e+00
-5.688713410995e-01, 6.360001163348e-01, 3.256027057839e-01, 1.410069240168e+00
-5.666454548114e-01, 6.349093660552e-01, 3.262219886930e-01, 1.407345920679e+00
-5.644195685233e-01, 6.338201128124e-01, 3.268379970928e-01, 1.404629459178e+00
-5.621936822351e-01, 6.327323550649e-01, 3.274507385160e-01, 1.401919837259e+00
-5.599677959470e-01, 6.316460912722e-01, 3.280602204847e-01, 1.399217036558e+00
-5.577419096589e-01, 6.305613198949e-01, 3.286664505098e-01, 1.396521038750e+00
-5.555160233708e-01, 6.294780393946e-01, 3.292694360915e-01, 1.393831825553e+00
-5.532901370827e-01, 6.283962482341e-01, 3.298691847192e-01, 1.391149378723e+00
-5.510642507946e-01, 6.273159448771e-01, 3.304657038713e-01, 1.388473680057e+00
-5.488383645064e-01, 6.262371277884e-01, 3.310590010154e-01, 1.385804711393e+00
-5.466124782183e-01, 6.251597954340e-01, 3.316490836084e-01, 1.383142454608e+00
-5.443865919302e-01, 6.240839462808e-01, 3.322359590963e-01, 1.380486891620e+00
-5.421607056421e-01, 6.230095787967e-01, 3.328196349142e-01, 1.377838004387e+00
-5.399348193540e-01, 6.219366914508e-01, 3.334001184866e-01, 1.375195774906e+00
-5.377089330659e-01, 6.208652827132e-01, 3.339774172269e-01, 1.372560185215e+00
-5.354830467777e-01, 6.197953510551e-01, 3.345515385380e-01, 1.369931217392e+00
-5.332571604896e-01, 6.187268949486e-01, 3.351224898119e-01, 1.367308853554e+00
-5.310312742015e-01, 6.176599128671e-01, 3.356902784298e-01, 1.364693075857e+00
-5.288053879134e-01, 6.165944032848e-01, 3.362549117624e-01, 1.362083866499e+00
-5.265795016253e-01, 6.155303646771e-01, 3.368163971693e-01, 1.359481207716e+00
-5.243536153371e-01, 6.144677955205e-01, 3.373747419996e-01, 1.356885081783e+00
-5.221277290490e-01, 6.134066942924e-01, 3.379299535916e-01, 1.354295471016e+00
-5.199018427609e-01, 6.123470594714e-01, 3.384820392729e-01, 1.351712357770e+00
-5.176759564728e-01, 6.112888895370e-01, 3.390310063603e-01, 1.349135724438e+00
-5.154500701847e-01, 6.102321829699e-01, 3.395768621602e-01, 1.346565553455e+00
-5.132241838966e-01, 6.091769382517e-01, 3.401196139679e-01, 1.344001827292e+00
-5.109982976084e-01, 6.081231538652e-01, 3.406592690683e-01, 1.341444528461e+00
-5.087724113203e-01, 6.070708282941e-01, 3.411958347355e-01, 1.338893639513e+00
-5.065465250322e-01, 6.060199600233e-01, 3.417293182332e-01, 1.336349143038e+00
-5.043206387441e-01, 6.049705475387e-01, 3.422597268140e-01, 1.333811021666e+00
-5.020947524560e-01, 6.039225893273e-01, 3.427870677203e-01, 1.331279258062e+00
-4.998688661679e-01, 6.028760838769e-01, 3.433113481837e-01, 1.328753834936e+00
-4.976429798797e-01, 6.018310296766e-01, 3.438325754250e-01, 1.326234735030e+00
-4.954170935916e-01, 6.007874252165e-01, 3.443507566547e-01, 1.323721941131e+00
-4.931912073035e-01, 5.997452689877e-01, 3.448658990725e-01, 1.321215436060e+00
-4.909653210154e-01, 5.987045594824e-01, 3.453780098675e-01, 1.318715202679e+00
-4.887394347273e-01, 5.976652951938e-01, 3.458870962185e-01, 1.316221223888e+00
-4.865135484392e-01, 5.966274746162e-01, 3.463931652933e-01, 1.313733482626e+00
-4.842876621510e-01, 5.955910962449e-01, 3.468962242494e-01, 1.311251961868e+00
-4.820617758629e-01, 5.945561585762e-01, 3.473962802338e-01, 1.308776644631e+00
-4.798358895748e-01, 5.935226601075e-01, 3.478933403827e-01, 1.306307513968e+00
-4.776100032867e-01, 5.924905993374e-01, 3.483874118220e-01, 1.303844552971e+00
-4.753841169986e-01, 5.914599747652e-01, 3.488785016670e-01, 1.301387744769e+00
-4.731582307104e-01, 5.904307848915e-01, 3.493666170225e-01, 1.298937072531e+00
-4.709323444223e-01, 5.894030282180e-01, 3.498517649827e-01, 1.296492519462e+00
-4.687064581342e-01, 5.883767032471e-01, 3.503339526315e-01, 1.294054068807e+00
-4.664805718461e-01, 5.873518084827e-01, 3.508131870420e-01, 1.291621703848e+00
-4.642546855580e-01, 5.863283424294e-01, 3.512894752772e-01, 1.289195407904e+00
-4.620287992699e-01, 5.853063035929e-01, 3.517628243894e-01, 1.286775164334e+00
-4.598029129817e-01, 5.842856904801e-01, 3.522332414203e-01, 1.284360956531e+00
-4.575770266936e-01, 5.832665015987e-01, 3.527007334016e-01, 1.281952767931e+00
-4.553511404055e-01, 5.822487354578e-01, 3.531653073542e-01, 1.279550582002e+00
-4.531252541174e-01, 5.812323905671e-01, 3.536269702886e-01, 1.277154382254e+00
-4.508993678293e-01, 5.802174654377e-01, 3.540857292050e-01, 1.274764152233e+00
-4.486734815412e-01, 5.792039585815e-01, 3.545415910932e-01, 1.272379875520e+00
-4.464475952530e-01, 5.781918685116e-01, 3.549945629325e-01, 1.270001535738e+00
-4.442217089649e-01, 5.771811937421e-01, 3.554446516917e-01, 1.267629116543e+00
-4.419958226768e-01, 5.761719327881e-01, 3.558918643296e-01, 1.265262601632e+00
-4.397699363887e-01, 5.751640841657e-01, 3.563362077941e-01, 1.262901974735e+00
-4.375440501006e-01, 5.741576463923e-01, 3.567776890233e-01, 1.260547219624e+00
-4.353181638125e-01, 5.731526179858e-01, 3.572163149445e-01, 1.258198320103e+00
-4.330922775243e-01, 5.721489974658e-01, 3.576520924749e-01, 1.255855260017e+00
-4.308663912362e-01, 5.711467833524e-01, 3.580850285213e-01, 1.253518023247e+00
-4.286405049481e-01, 5.701459741671e-01, 3.585151299800e-01, 1.251186593710e+00
-4.264146186600e-01, 5.691465684322e-01, 3.589424037373e-01, 1.248860955359e+00
-4.241887323719e-01, 5.681485646710e-01, 3.593668566690e-01, 1.246541092186e+00
-4.219628460837e-01, 5.671519614082e-01, 3.597884956406e-01, 1.244226988219e+00
-4.197369597956e-01, 5.661567571692e-01, 3.602073275074e-01, 1.241918627522e+00
-4.175110735075e-01, 5.651629504805e-01, 3.606233591143e-01, 1.239615994195e+00
-4.152851872194e-01, 5.641705398696e-01, 3.610365972960e-01, 1.237319072377e+00
-4.130593009313e-01, 5.631795238653e-01, 3.614470488770e-01, 1.235027846242e+00
-4.108334146432e-01, 5.621899009970e-01, 3.618547206714e-01, 1.232742299999e+00
-4.086075283550e-01, 5.612016697955e-01, 3.622596194833e-01, 1.230462417896e+00
-4.063816420669e-01, 5.602148287925e-01, 3.626617521062e-01, 1.228188184215e+00
-4.041557557788e-01, 5.592293765207e-01, 3.630611253237e-01, 1.225919583276e+00
-4.019298694907e-01, 5.582453115138e-01, 3.634577459091e-01, 1.223656599434e+00
-3.997039832026e-01, 5.572626323068e-01, 3.638516206253e-01, 1.221399217080e+00
-3.974780969145e-01, 5.562813374353e-01, 3.642427562254e-01, 1.219147420643e+00
-3.952522106263e-01, 5.553014254363e-01, 3.646311594520e-01, 1.216901194586e+00
-3.930263243382e-01, 5.543228948476e-01, 3.650168370375e-01, 1.214660523409e+00
-3.908004380501e-01, 5.533457442083e-01, 3.653997957043e-01, 1.212425391646e+00
-3.885745517620e-01, 5.523699720581e-01, 3.657800421647e-01, 1.210195783870e+00
-3.863486654739e-01, 5.513955769382e-01, 3.661575831206e-01, 1.207971684686e+00
-3.841227791857e-01, 5.504225573905e-01, 3.665324252639e-01, 1.205753078738e+00
-3.818968928976e-01, 5.494509119581e-01, 3.669045752764e-01, 1.203539950705e+00
-3.796710066095e-01, 5.484806391851e-01, 3.672740398297e-01, 1.201332285299e+00
-3.774451203214e-01, 5.475117376165e-01, 3.676408255854e-01, 1.199130067271e+00
-3.752192340333e-01, 5.465442057985e-01, 3.680049391949e-01, 1.196933281406e+00
-3.729933477452e-01, 5.455780422782e-01, 3.683663872995e-01, 1.194741912523e+00
-3.707674614570e-01, 5.446132456039e-01, 3.687251765305e-01, 1.192555945478e+00
-3.685415751689e-01, 5.436498143247e-01, 3.690813135091e-01, 1.190375365163e+00
-3.663156888808e-01, 5.426877469909e-01, 3.694348048464e-01, 1.188200156503e+00
-3.640898025927e-01, 5.417270421538e-01, 3.697856571433e-01, 1.186030304460e+00
-3.618639163046e-01, 5.407676983656e-01, 3.701338769910e-01, 1.183865794030e+00
-3.596380300165e-01, 5.398097141797e-01, 3.704794709704e-01, 1.181706610246e+00
-3.574121437283e-01, 5.388530881504e-01, 3.708224456525e-01, 1.179552738172e+00
-3.551862574402e-01, 5.378978188330e-01, 3.711628075981e-01, 1.177404162912e+00
-3.529603711521e-01, 5.369439047841e-01, 3.715005633582e-01, 1.175260869600e+00
-3.507344848640e-01, 5.359913445609e-01, 3.718357194738e-01, 1.173122843409e+00
-3.485085985759e-01, 5.350401367220e-01, 3.721682824756e-01, 1.170990069545e+00
-3.462827122878e-01, 5.340902798268e-01, 3.724982588847e-01, 1.168862533247e+00
-3.440568259996e-01, 5.331417724358e-01, 3.728256552121e-01, 1.166740219791e+00
-3.418309397115e-01, 5.321946131104e-01, 3.731504779587e-01, 1.164623114488e+00
-3.396050534234e-01, 5.312488004134e-01, 3.734727336157e-01, 1.162511202681e+00
-3.373791671353e-01, 5.303043329081e-01, 3.737924286640e-01, 1.160404469750e+00
-3.351532808472e-01, 5.293612091593e-01, 3.741095695749e-01, 1.158302901107e+00
-3.329273945590e-01, 5.284194277324e-01, 3.744241628097e-01, 1.156206482200e+00
-3.307015082709e-01, 5.274789871941e-01, 3.747362148195e-01, 1.154115198512e+00
-3.284756219828e-01, 5.265398861120e-01, 3.750457320460e-01, 1.152029035559e+00
-3.262497356947e-01, 5.256021230549e-01, 3.753527209206e-01, 1.149947978890e+00
-3.240238494066e-01, 5.246656965924e-01, 3.756571878648e-01, 1.147872014091e+00
-3.217979631185e-01, 5.237306052952e-01, 3.759591392906e-01, 1.145801126780e+00
-3.195720768303e-01, 5.227968477350e-01, 3.762585815997e-01, 1.143735302609e+00
-3.173461905422e-01, 5.218644224846e-01, 3.765555211842e-01, 1.141674527266e+00
-3.151203042541e-01, 5.209333281177e-01, 3.768499644262e-01, 1.139618786471e+00
-3.128944179660e-01, 5.200035632091e-01, 3.771419176980e-01, 1.137568065978e+00
-3.106685316779e-01, 5.190751263346e-01, 3.774313873623e-01, 1.135522351575e+00
-3.084426453898e-01, 5.181480160710e-01, 3.777183797715e-01, 1.133481629084e+00
-3.062167591016e-01, 5.172222309962e-01, 3.780029012685e-01, 1.131445884361e+00
-3.039908728135e-01, 5.162977696889e-01, 3.782849581865e-01, 1.129415103294e+00
-3.017649865254e-01, 5.153746307291e-01, 3.785645568486e-01, 1.127389271807e+00
-2.995391002373e-01, 5.144528126977e-01, 3.788417035683e-01, 1.125368375855e+00
-2.973132139492e-01, 5.135323141765e-01, 3.791164046492e-01, 1.123352401429e+00
-2.950873276610e-01, 5.126131337484e-01, 3.793886663853e-01, 1.121341334551e+00
-2.928614413729e-01, 5.116952699974e-01, 3.796584950606e-01, 1.119335161277e+00
-2.906355550848e-01, 5.107787215085e-01, 3.799258969497e-01, 1.117333867698e+00
-2.884096687967e-01, 5.098634868674e-01, 3.801908783171e-01, 1.115337439936e+00
-2.861837825086e-01, 5.089495646614e-01, 3.804534454177e-01, 1.113345864147e+00
-2.839578962205e-01, 5.080369534782e-01, 3.807136044967e-01, 1.111359126521e+00
-2.817320099323e-01, 5.071256519070e-01, 3.809713617897e-01, 1.109377213279e+00
-2.795061236442e-01, 5.062156585376e-01, 3.812267235223e-01, 1.107400110676e+00
-2.772802373561e-01, 5.053069719613e-01, 3.814796959106e-01, 1.105427805002e+00
-2.750543510680e-01, 5.043995907699e-01, 3.817302851611e-01, 1.103460282576e+00
-2.728284647799e-01, 5.034935135565e-01, 3.819784974703e-01, 1.101497529753e+00
-2.706025784918e-01, 5.025887389152e-01, 3.822243390255e-01, 1.099539532919e+00
-2.683766922036e-01, 5.016852654410e-01, 3.824678160038e-01, 1.097586278494e+00
-2.661508059155e-01, 5.007830917301e-01, 3.827089345730e-01, 1.095637752929e+00
-2.639249196274e-01, 4.998822163794e-01, 3.829477008913e-01, 1.093693942710e+00
-2.616990333393e-01, 4.989826379872e-01, 3.831841211070e-01, 1.091754834352e+00
-2.594731470512e-01, 4.980843551525e-01, 3.834182013590e-01, 1.089820414407e+00
-2.572472607631e-01, 4.971873664754e-01, 3.836499477764e-01, 1.087890669455e+00
-2.550213744749e-01, 4.962916705570e-01, 3.838793664789e-01, 1.085965586112e+00
-2.527954881868e-01, 4.953972659996e-01, 3.841064635765e-01, 1.084045151024e+00
-2.505696018987e-01, 4.945041514061e-01, 3.843312451695e-01, 1.082129350870e+00
-2.483437156106e-01, 4.936123253809e-01, 3.845537173489e-01, 1.080218172361e+00
-2.461178293225e-01, 4.927217865289e-01, 3.847738861958e-01, 1.078311602242e+00
-2.438919430343e-01, 4.918325334565e-01, 3.849917577819e-01, 1.076409627286e+00
-2.416660567462e-01, 4.909445647707e-01, 3.852073381695e-01, 1.074512234303e+00
-2.394401704581e-01, 4.900578790798e-01, 3.854206334111e-01, 1.072619410131e+00
-2.372142841700e-01, 4.891724749929e-01, 3.856316495498e-01, 1.070731141642e+00
-2.349883978819e-01, 4.882883511202e-01, 3.858403926191e-01, 1.068847415740e+00
-2.327625115938e-01, 4.874055060729e-01, 3.860468686431e-01, 1.066968219359e+00
-2.305366253056e-01, 4.865239384632e-01, 3.862510836363e-01, 1.065093539466e+00
-2.283107390175e-01, 4.856436469043e-01, 3.864530436036e-01, 1.063223363061e+00
-2.260848527294e-01, 4.847646300104e-01, 3.866527545408e-01, 1.061357677174e+00
-2.238589664413e-01, 4.838868863967e-01, 3.868502224337e-01, 1.059496468866e+00
-2.216330801532e-01, 4.830104146795e-01, 3.870454532591e-01, 1.057639725231e+00
-2.194071938651e-01, 4.821352134759e-01, 3.872384529839e-01, 1.055787433395e+00
-2.171813075769e-01, 4.812612814041e-01, 3.874292275660e-01, 1.053939580513e+00
-2.149554212888e-01, 4.803886170835e-01, 3.876177829535e-01, 1.052096153773e+00
-2.127295350007e-01, 4.795172191341e-01, 3.878041250852e-01, 1.050257140396e+00
-2.105036487126e-01, 4.786470861773e-01, 3.879882598905e-01, 1.048422527631e+00
-2.082777624245e-01, 4.777782168352e-01, 3.881701932894e-01, 1.046592302759e+00
-2.060518761363e-01, 4.769106097311e-01, 3.883499311923e-01, 1.044766453095e+00
-2.038259898482e-01, 4.760442634892e-01, 3.885274795005e-01, 1.042944965981e+00
-2.016001035601e-01, 4.751791767347e-01, 3.887028441056e-01, 1.041127828794e+00
-1.993742172720e-01, 4.743153480939e-01, 3.888760308901e-01, 1.039315028938e+00
-1.971483309839e-01, 4.734527761940e-01, 3.890470457270e-01, 1.037506553852e+00
-1.949224446958e-01, 4.725914596632e-01, 3.892158944799e-01, 1.035702391003e+00
-1.926965584076e-01, 4.717313971307e-01, 3.893825830031e-01, 1.033902527890e+00
-1.904706721195e-01, 4.708725872268e-01, 3.895471171416e-01, 1.032106952042e+00
-1.882447858314e-01, 4.700150285826e-01, 3.897095027309e-01, 1.030315651020e+00
-1.860188995433e-01, 4.691587198304e-01, 3.898697455973e-01, 1.028528612415e+00
-1.837930132552e-01, 4.683036596035e-01, 3.900278515578e-01, 1.026745823849e+00
-1.815671269671e-01, 4.674498465359e-01, 3.901838264201e-01, 1.024967272973e+00
-1.793412406789e-01, 4.665972792629e-01, 3.903376759824e-01, 1.023192947471e+00
-1.771153543908e-01, 4.657459564208e-01, 3.904894060339e-01, 1.021422835056e+00
-1.748894681027e-01, 4.648958766466e-01, 3.906390223544e-01, 1.019656923472e+00
-1.726635818146e-01, 4.640470385787e-01, 3.907865307143e-01, 1.017895200492e+00
-1.704376955265e-01, 4.631994408562e-01, 3.909319368748e-01, 1.016137653921e+00
-1.682118092384e-01, 4.623530821193e-01, 3.910752465881e-01, 1.014384271594e+00
-1.659859229502e-01, 4.615079610091e-01, 3.912164655968e-01, 1.012635041376e+00
-1.637600366621e-01, 4.606640761679e-01, 3.913555996343e-01, 1.010889951161e+00
-1.615341503740e-01, 4.598214262387e-01, 3.914926544251e-01, 1.009148988874e+00
-1.593082640859e-01, 4.589800098658e-01, 3.916276356841e-01, 1.007412142471e+00
-1.570823777978e-01, 4.581398256943e-01, 3.917605491172e-01, 1.005679399937e+00
-1.548564915096e-01, 4.573008723704e-01, 3.918914004210e-01, 1.003950749287e+00
-1.526306052215e-01, 4.564631485411e-01, 3.920201952830e-01, 1.002226178566e+00
-1.504047189334e-01, 4.556266528546e-01, 3.921469393815e-01, 1.000505675848e+00
-1.481788326453e-01, 4.547913839601e-01, 3.922716383854e-01, 9.987892292387e-01
-1.459529463572e-01, 4.539573405076e-01, 3.923942979548e-01, 9.970768268721e-01
-1.437270600691e-01, 4.531245211483e-01, 3.925149237405e-01, 9.953684569121e-01
-1.415011737809e-01, 4.522929245341e-01, 3.926335213839e-01, 9.936641075524e-01
-1.392752874928e-01, 4.514625493183e-01, 3.927500965176e-01, 9.919637670161e-01
-1.370494012047e-01, 4.506333941549e-01, 3.928646547650e-01, 9.902674235562e-01
-1.348235149166e-01, 4.498054576988e-01, 3.929772017403e-01, 9.885750654546e-01
-1.325976286285e-01, 4.489787386063e-01, 3.930877430485e-01, 9.868866810231e-01
-1.303717423404e-01, 4.481532355343e-01, 3.931962842858e-01, 9.852022586026e-01
-1.281458560522e-01, 4.473289471408e-01, 3.933028310389e-01, 9.835217865635e-01
-1.259199697641e-01, 4.465058720849e-01, 3.934073888857e-01, 9.818452533053e-01
-1.236940834760e-01, 4.456840090265e-01, 3.935099633950e-01, 9.801726472568e-01
-1.214681971879e-01, 4.448633566266e-01, 3.936105601265e-01, 9.785039568759e-01
-1.192423108998e-01, 4.440439135473e-01, 3.937091846306e-01, 9.768391706496e-01
-1.170164246117e-01, 4.432256784514e-01, 3.938058424491e-01, 9.751782770940e-01
-1.147905383235e-01, 4.424086500030e-01, 3.939005391145e-01, 9.735212647543e-01
-1.125646520354e-01, 4.415928268668e-01, 3.939932801501e-01, 9.718681222044e-01
-1.103387657473e-01, 4.407782077090e-01, 3.940840710706e-01, 9.702188380473e-01
-1.081128794592e-01, 4.399647911963e-01, 3.941729173812e-01, 9.685734009148e-01
-1.058869931711e-01, 4.391525759966e-01, 3.942598245786e-01, 9.669317994674e-01
-1.036611068829e-01, 4.383415607788e-01, 3.943447981500e-01, 9.652940223945e-01
-1.014352205948e-01, 4.375317442128e-01, 3.944278435741e-01, 9.636600584141e-01
-9.920933430671e-02, 4.367231249694e-01, 3.945089663201e-01, 9.620298962728e-01
-9.698344801859e-02, 4.359157017204e-01, 3.945881718487e-01, 9.604035247459e-01
-9.475756173048e-02, 4.351094731386e-01, 3.946654656114e-01, 9.587809326372e-01
-9.253167544236e-02, 4.343044378978e-01, 3.947408530507e-01, 9.571621087789e-01
-9.030578915424e-02, 4.335005946728e-01, 3.948143396003e-01, 9.555470420317e-01
-8.807990286612e-02, 4.326979421393e-01, 3.948859306848e-01, 9.539357212846e-01
-8.585401657801e-02, 4.318964789740e-01, 3.949556317201e-01, 9.523281354553e-01
-8.362813028989e-02, 4.310962038546e-01, 3.950234481130e-01, 9.507242734892e-01
-8.140224400177e-02, 4.302971154599e-01, 3.950893852615e-01, 9.491241243604e-01
-7.917635771365e-02, 4.294992124695e-01, 3.951534485545e-01, 9.475276770709e-01
-7.695047142554e-02, 4.287024935640e-01, 3.952156433722e-01, 9.459349206510e-01
-7.472458513742e-02, 4.279069574251e-01, 3.952759750859e-01, 9.443458441590e-01
-7.249869884930e-02, 4.271126027354e-01, 3.953344490580e-01, 9.427604366812e-01
9.274526200489e-01, 4.263194281785e-01, 3.953910706419e-01, 9.411786873320e-01
9.274526200489e-01, 2.655737117053e-01, 2.463070347372e-01, 8.720444974784e-01
1.752155732030e+00, 2.655737117053e-01, 2.463070347372e-01, 8.720444974784e-01
1.752155732030e+00, 1.250000000000e-01, 0.000000000000e+00, 2.500000000000e-01
1.000000000000e+01, 1.250000000000e-01, 0.000000000000e+00, 2.500000000000e-01


==> data/iso_riemann_solution.csv <==
s,volume,velocity,pressure,density,momentum
-4.67311636158628,0.526315789473684,0,0.915454545454526,1.9,0
-2.33655818079314,0.526315789473684,0,0.915454545454526,1.9,0
-2.32413197559005,0.526846077100472,0.002347928523963,0.905058712845012,1.89808758851078,0.004456573990045
-2.31176014508111,0.527376364727259,0.004683377059973,0.894773100852211,1.89617902295861,0.008880521337726
-2.29944226119844,0.527906652354046,0.007006412616312,0.884596534976,1.89427429175365,0.013272067296498
-2.28717789984149,0.528436939980834,0.009317101638639,0.874527855030697,1.89237338335255,0.017631435150951
-2.27496664082082,0.528967227607621,0.011615510015639,0.864565914941048,1.89047628625829,0.021958846237361
-2.2628080678028,0.529497515234409,0.013901703084585,0.854709582541631,1.88858298901988,0.026254519963952
-2.25070176825504,0.530027802861196,0.016175745636836,0.844957739379586,1.88669348023217,0.030518673830912
-2.23864733339261,0.530558090487984,0.018437701923246,0.835309280520574,1.88480774853559,0.034751523450123
-2.226644358125,0.531088378114771,0.020687635659507,0.825763114357944,1.88292578261597,0.038953282564651
-2.21469244100386,0.531618665741558,0.022925610031414,0.816318162425025,1.88104757120425,0.043124163067967
-2.20279118417138,0.532148953368346,0.025151687700058,0.806973359210508,1.8791731030763,0.047264375022923
-2.1909401933095,0.532679240995133,0.027365930806945,0.797727651976816,1.8773023670527,0.051374126680479
-2.17913907758967,0.533209528621921,0.029568400979052,0.788580000581451,1.87543535199849,0.055453624498181
-2.16738744962345,0.533739816248708,0.031759159333802,0.77952937730125,1.87357204682296,0.059503073158407
-2.1556849254136,0.534270103875495,0.033938266483978,0.770574766659468,1.87171244047943,0.063522675586367
-2.14403112430599,0.534800391502283,0.036105782542571,0.761715165255687,1.86985652196504,0.067512632967877
-2.13242566894202,0.53533067912907,0.038261767127553,0.752949581598438,1.86800428032053,0.071473144766897
-2.12086818521173,0.535860966755858,0.040406279366595,0.744277035940536,1.86615570463002,0.075404408742844
-2.1093583022075,0.536391254382645,0.042539377901706,0.735696560117059,1.86431078402078,0.079306620967686
-2.09789565217835,0.536921542009433,0.044661120893827,0.727207197385919,1.86246950766306,0.083179975842806
-2.0864798704848,0.53745182963622,0.046771566027344,0.71880800227097,1.86063186476984,0.087024666115662
-2.07511059555436,0.537982117263007,0.048870770514549,0.71049804040763,1.85879784459661,0.090840882896219
-2.06378746883753,0.538512404889795,0.050958791100039,0.702276388390958,1.85696743644122,0.094628815673182
-2.05251013476435,0.539042692516582,0.05303568406505,0.69414213362613,1.85514062964361,0.098388652330016
-2.04127824070146,0.53957298014337,0.055101505231738,0.686094374181289,1.85331741358563,0.102120579160759
-2.03009143690981,0.540103267770157,0.057156309967395,0.678132218642723,1.85149777769083,0.105824780885639
-2.01894937650268,0.540633555396944,0.05920015318861,0.670254785972315,1.84968171142426,0.109501440666486
-2.00785171540436,0.541163843023732,0.061233089365375,0.662461205367229,1.84786920429225,0.113150740121952
-1.99679811230925,0.541694130650519,0.063255172525131,0.654750616121813,1.84606024584225,0.116772859342536
-1.98578822864144,0.542224418277307,0.065266456256757,0.647122167491649,1.84425482566257,0.120367976905419
-1.97482172851478,0.542754705904094,0.067266993714512,0.639575018559725,1.84245293338222,0.123936269889106
-1.96389827869334,0.543284993530882,0.069256837621914,0.632108338104695,1.8406545586707,0.127477913887892
-1.95301754855241,0.543815281157669,0.071236040275568,0.624721304471185,1.83885969123782,0.130993083026137
-1.94217921003983,0.544345568784456,0.073204653548948,0.617413105442095,1.83706832083347,0.134481949972361
-1.93138293763785,0.544875856411244,0.075162728896113,0.610182938112907,1.83528043724744,0.137944685953169
-1.92062840832525,0.545406144038031,0.077110317355387,0.603030008767888,1.83349603030924,0.141381460766987
-1.90991530154006,0.545936431664819,0.079047469552975,0.595953532758246,1.8317150898879,0.144792442797638
-1.89924329914246,0.546466719291606,0.080974235706541,0.58895273438211,1.82993760589175,0.148177799027741
-1.88861208537822,0.546997006918393,0.082890665628722,0.582026846766382,1.82816356826828,0.151537695051937
-1.87802134684244,0.547527294545181,0.084796808730609,0.575175111750388,1.82639296700392,0.154872295089961
-1.86747077244364,0.548057582171968,0.086692714025167,0.568396779771287,1.82462579212383,0.158181761999535
-1.85696005336825,0.548587869798756,0.088578430130611,0.56169110975125,1.82286203369178,0.161466257289111
-1.84648888304536,0.549118157425543,0.090454005273741,0.55505736898632,1.82110168180988,0.16472594113045
-1.83605695711192,0.549648445052331,0.092319487293219,0.54849483303699,1.81934472661847,0.16796097237104
-1.82566397337811,0.550178732679118,0.09417492364281,0.542002785620408,1.81759115829588,0.171171508546361
-1.81530963179317,0.550709020305905,0.096020361394568,0.535580518504219,1.81584096705829,0.174357705891999
-1.80499363441141,0.551239307932693,0.097855847241989,0.529227331401998,1.81409414315951,0.177519719355605
-1.79471568535861,0.55176959555948,0.099681427503108,0.522942531870267,1.81235067689082,0.180657702608702
-1.7844754907986,0.552299883186268,0.101497148123556,0.516725435207039,1.8106105585808,0.183771808058351
-1.77427275890023,0.552830170813055,0.103303054679576,0.510575364351881,1.80887377859513,0.186862186858663
-1.76410719980449,0.553360458439842,0.105099192380989,0.504491649787472,1.8071403273364,0.189928988922173
0.048021997021542,0.553360458439842,0.105099192380989,0.504491649787472,1.8071403273364,0.189928988922173
0.048021997021537,3.47031189586537,0.405972528212332,0.47345761780025,0.28815853733246,0.116984449926826
1.32697811692146,3.47031189586537,0.405972528212332,0.47345761780025,0.28815853733246,0.116984449926826
1.32697811658722,5,0,0.365714285714286,0.2,0
2.65395623317444,5,0,0.365714285714286,0.2,0

